Meta-control of Dialogue Systems Using Large Language Models

Utilizing Large Language Models (LLMs) facilitates the creation of flexible and natural dialogues, a task that has been challenging with traditional rule-based dialogue systems. However, LLMs also have the potential to produce unexpected responses, which may not align with the intentions of dialogue system designers. To address this issue, this paper introduces a meta-control method that employs LLMs to develop more stable and adaptable dialogue systems. The method includes dialogue flow control to ensure that utterances conform to predefined scenarios and turn-taking control to foster natural dialogues. Furthermore, we have implemented a dialogue system that utilizes this meta-control strategy and verified that the dialogue system utilizing meta-control operates as intended.

==> zzz_Old000Section2.txt <==
For DRC2023, we developed the DSML-TDU dialogue system, which is summarized in Figure 1. We used rule-based dialogue control to manage the introduction and closing of the dialogue, as well as the 10-minute time limit. 
However, we utilized LLM for utterance generation and dialogue control in other parts. We used GPT-4 for the LLM and Google Speech Recognizer (GSR) for voice recognition. 
To To utilize GPT-4 effectively, we prepared two types of prompts :"Prompt for Dialogue Flow Control" (PDC) and "Prompt for Turn-Take Control" (PTC) .
％
PDC prompts are 146 lines and 4905 characters long, while PTC prompts are 27 lines and 534 characters long. 
These prompts are characterized by the following features. 
In addition to utterance generation, these prompts are also useful for making branching decisions at scenario branching points, smooth The point is that the voice processing control to realize the turn-taking is performed. 
This function is referred to as "meta-control." 

==> zzz_OldAbstract.txt <==
Using large language models (LLM) enables flexible and natural dialogues, previously challenging for rule-based systems. However, LLM can produce unexpected responses, posing a risk of diverging from the designer's intent due to their difficulty with explicit output control. This paper proposes a meta-control method using LLM for more stable and flexible dialogue systems. Our approach combines dialogue flow control, aligning conversations with scenarios, and turn-taking control for natural interactions. We implement this meta-control on dialogue systems, utilizing LLM for optimizing these controls, and validate its effectiveness.

==> zzz_OldConclusion.txt <==
In this paper, we proposed a method for building a dialogue system that manipulates almost all aspects of dialogue control, a process we call 'meta-control', through the use of a Large Language Model (LLM). 
We tested the proposed system on the DRC2023 task and verified that it functions as expected. 
In principle, it is also possible to integrate the two types of prompts, PDC and PTC, to run the system with a single prompt. 
This integration will be discussed in the future.

==> zzz_OldIntroduction.txt <==
In the construction of dialogue systems, 
it is common to design rule-based systems to achieve system-driven dialogue tailored to their intended purpose. 
However, it was difficult for this rule-based dialogue system to make a dialogue like a chatting dialogue continue for a long period of time without breaking down. 
Recently, there has been an increasing trend towards utilizing Large Language Models (LLMs) to enable flexible and diverse utterance generation. However, controlling LLM outputs explicitly remains a challenge, and creating stable and ongoing dialogue systems using LLMs is not always straightforward. The Dialogue Robot Competition (DRC2023) [1] presented a challenge: constructing a multimodal dialogue system for an android robot acting as a travel agency representative. The objective of this dialogue is to attentively listen to users' travel needs and formulate and present a satisfying travel plan. In addition to maintaining a stable dialogue that progresses toward a clear, predefined goal, it is necessary to have the ability to generate flexible utterances and control the dialogue in response to the user's various utterances. 

==> zzz_OldSection3-A.txt <==
The PDC is a tool designed to simultaneously generate utterances and control the overall dialogue flow, consisting of 146 lines and 4905 characters. 
Parts of it are presented in Tables I and II. 
Table I defines the dialogue content and flow, 
with the system's speech and the conversation's course changing based on the dialogue history. 
In this system, GPT generates speech solely based on the PDC and dialogue history.
Table II is used to execute predefined commands on the PDC. 
It provides a list of command numbers and their corresponding commands. The PDC instructs GPT by determining from the dialogue flow whether to execute any command. 
If necessary, it produces the corresponding command number as output. For example, if the dialogue goal is achieved, GPT outputs '0' and transitions to closing. 
If no command execution is deemed necessary, GPT outputs the speech content as text.
Thus, this system integrates all instructions related to dialogue history and flow into a single prompt. 
This integration allows for flexible execution of commands before and after the system's speech.
----------

"The PDC is a tool designed to simultaneously generate utterances and control the overall dialogue flow, consisting of 146 lines and 4905 characters.
Parts of it are presented in Tables I and II.
the part of PDC shown in Table I defines the dialogue content and flow, with the system's utterances and the dialogue flow changing based on the its history.
In this system, GPT generates utterances solely based on the PDC and dialogue history.

Table II is used to execute predefined commands on the PDC. 
It provides a list of command numbers and their corresponding commands.
The PDC instructs GPT by determining from the dialogue flow whether to execute any command. 
If necessary, it produces the corresponding command number as output.
For example, if the dialogue goal is achieved, GPT outputs '0' and transitions to closing. 
If no command execution is deemed necessary, GPT outputs the speech content as text.

Thus, this system integrates all instructions related to dialogue history and flow into a single prompt. 
This integration allows for flexible execution of commands 
before and after the system's utterances.


==> zzz_OldSection3-B.txt <==
PTC is a prompt designed to control turn-taking in conversations. It consists of 27 lines and 534 characters, as shown in Table III.

For the natural progression of a conversation, it's vital to ensure not only the stability of the spoken content but also accurate judgment and control of turn-taking. 
If this control is not properly performed, unintentional utterance interruptions and unintended silences can occur, causing dialogue breakdowns.

The cognitive model that users have of their conversational partners differs from that in typical human interactions, causing asymmetry in communication [2]. 
Therefore, the utterance process on the user's side may differ from that in typical human interactions, potentially causing unintended utterance interruptions or silences.

To address this turn-taking instability, it is effective to estimate the human cognitive state concerning turn-taking. 
In this system, our aim was for GPT to estimate the user's cognitive state based on utterances, whether from the user or the system. 
The prompts were designed to control the behavior of the speech-recognition system (GSR) according to this estimation, aiming to prevent unintended interruptions in conversation and ensure a smooth and natural flow.
